Strong IR Cancellation in Heavy Quarkonium and Precise Top Mass Determination

Combining recent perturbative analyses on the static QCD potential and the quark pole mass, we find that, for the heavy quarkonium states $c\bar{c}$, $b\bar{b}$ and $t\bar{t}$, (1) ultra-soft (US) corrections in the binding energies are small, and (2) there is a stronger cancellation of IR contributions than what has been predicted by renormalon dominance hypothesis. By contrast, for a hypothetical heavy quarkonium system with a small number of active quark flavors ($n_l\approx 0$), we observe evidence that renormalon dominance holds accurately and that non-negligible contributions from US corrections exist. In addition, we examine contributions of renormalons at $u=- 1$. As an important consequence, we improve on a previous prediction for possible achievable accuracy of top quark $\overline{\rm MS}$--mass measurement at a future linear collider and estimate that in principle 20--30~MeV accuracy is reachable.

==> Ans2RefRep-2.txt <==
Dear Editor and Referee,

Thank you for bringing our attention to the reference on the u=1 renormalon.
We have included discussion on this renormalon and also an error estimate of 
top mass determination as suggested by the referee and the editor.

Summary of the changes made on the manuscript is as follows.

[1] Contribution of the u=1 renormalon in the top mass determination is estimated to be 
    order Lambda^2/m~0.5-1.5 MeV (corresponding to Lambda~300-500 MeV).
    Hence, it is irrelevant in the accuracy we are discussing.

[2] In Ref.[4], there may be an effect of u=1 renormalon.  In principle, the effect is
    included in their error estimates, since the effect should be part of the analytic
    contribution at u=1/2.  This is consistent with Tab.2 and Fig.1.  

[3] In the analysis of Ref.[3], as well as in Fig.3 of our paper, the large mass limit 
    is taken, so that the u=1 renormalon (order Lambda^2/m) is suppressed compared to the 
    u=3/2 renormalon (order Lambda^3 r^2) in 2m_pole+V_QCD(r).
    Hence, it does not affect the estimate of d_3^est[3].  Moreover, it should not affect 
    the main line of our discussion.

[4] The difference between our predictions for M_tt(1S) at NNLO and at NNNLO, using the
    minimal-sensitivity scale for both, gives an error estimate of 30 MeV (29.5 MeV to be
    accurate).  Hence, we changed our error estimate from "about 20 MeV" to "20-30 MeV".

We list locations of the changes made in the new manuscript:

o Abstract, L.8.
o Abstract, L.11.
o p.1, last sentence of the third paragraph.
o p.5, last paragraph.
o p.6, the latter half of the second paragraph.
o p.6, last line, "Since US corrections are expected to be..."
o p.9, second paragraph, L.7, from "Another error estimate ...".
o p.10, first paragraph.
o p.10, fourth paragraph, the second to the last sentence, "20-30 MeV accuracy".
o Similar change in p.13, Note Added.
o p.13, Acknowledgements, second sentence.

We also added the reference on the u=1 renormalon.


We hope that our modifications meet the request by the editor and the referee.

Sincerely yours,
Y. Kiyo, G. Mishima, Y. Sumino



